Flexible Network Bandwidth and Latency Provisioning in the Datacenter

Predictably sharing the network is critical to achieving high utilization in the datacenter. Past work has focussed on providing bandwidth to endpoints, but often we want to allocate resources among multi-node services. In this paper, we present Parley, which provides service-centric minimum bandwidth guarantees, which can be composed hierarchically. Parley also supports service-centric weighted sharing of bandwidth in excess of these guarantees. Further, we show how to configure these policies so services can get low latencies even at high network load. We evaluate Parley on a multi-tiered oversubscribed network connecting 90 machines, each with a 10Gb/s network interface, and demonstrate that Parley is able to meet its goals.

==> expt-raw-data.txt <==
Service A:

scenario, rate,   pc9      stdev, values
 bare     1      2.339      0.027 [ 2.355  2.361  2.302]
 bare   300      3.500      0.104 [ 3.389  3.639  3.472]
 bare   500      6.172      0.095 [ 6.046  6.275  6.196]
 bare  1000    939.792    213.221 [ 1184.941   969.274   665.161]
 eyeq     1      2.331      0.025 [ 2.344  2.353  2.297]
 eyeq   300      3.445      0.063 [ 3.376  3.528  3.43 ]
 eyeq   500      6.031      0.058 [ 6.033  5.96   6.101]
 eyeq  1000    701.262    101.077 [ 838.645  666.766  598.375]
 with     1      2.341      0.024 [ 2.358  2.359  2.307]
 with   300      3.425      0.043 [ 3.377  3.481  3.418]
 with   500      6.085      0.106 [ 5.935  6.164  6.156]
 with  1000     38.742     32.443 [ 16.066  84.622  15.537]
                                            ^^^ anomaly

Service B:
 bare     1      7.892      0.611 [ 7.081  8.556  8.04 ]
 bare   300      7.649      0.135 [ 7.796  7.47   7.682]
 bare   500     14.300      0.247 [ 14.38   13.966  14.554]
 bare  1000   6201.712    233.554 [ 6336.344  6395.6    5873.193]
 eyeq     1      9.124      0.297 [ 8.705  9.348  9.32 ]
 eyeq   300      7.717      0.105 [ 7.831  7.577  7.742]
 eyeq   500     14.194      0.219 [ 13.908  14.232  14.441]
 eyeq  1000   7758.381    486.988 [ 7167.788  7746.863  8360.493]
 with     1      9.343      0.294 [ 8.928  9.549  9.553]
 with   300      7.628      0.026 [ 7.603  7.616  7.664]
 with   500     15.070      0.126 [ 15.203  14.901  15.107]
 with  1000   8592.809    524.314 [ 9333.92   8242.823  8201.684]


